A study of Be stars in the time domain. I. Spectral data and polarimetry

We present the first part of a spectroscopic and polarimetric study on a sample of 58 Be stars that have been measured since 1998. The aim of the study is to understand the timescales of disk variability, formation and dissipation as a function of the properties (mass, luminosity and rotational velocity) of the underlying B star. In this paper we classified the sample based on the presence of emission or absorption of the H$\alpha$ line, and the shape of the peak as single or double peak, as well as noting changes between emission and non-emission states. We find a probability of $\sim 0.75$ percent per year that an object in the sample will undergo such a change. We also present re-derived values of the projected rotational velocities for the sample. When we compare our polarization values with those from the literature, we find that most of the stars do not show a change in the value of the polarization angle, however a small number show significant changes which could be attributed to either disk strength (optical depth) or geometry changes. Finally we show how, by combining the (interstellar corrected) degree of polarization and the projected rotational velocity, we can construct an inclination angle-free parameter that includes the true equatorial velocity. Using this inclination angle-independent parameter we show that the populations of single and double peak stars are indistinguishable, giving further evidence that Be star line profiles are essentially inclination angle driven.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
